SPX: Preserving End-to-End Security for Edge Computing

Beyond point solutions, the vision of edge computing is to enable web services to deploy their edge functions in a multi-tenant infrastructure present at the edge of mobile networks. However, edge functions can be rendered useless because of one critical issue: Web services are delivered over end-to-end encrypted connections, so edge functions cannot operate on encrypted traffic without compromising security or degrading performance. Any solution to this problem must interoperate with existing protocols like TLS, as well as with new emerging security protocols for client and IoT devices. The edge functions must remain invisible to client-side endpoints but may require explicit control from their service-side web services. Finally, a solution must operate within overhead margins which do not obviate the benefits of the edge. To address this problem, this paper presents SPX - a solution for edge-ready and end-to-end secure protocol extensions, which can efficiently maintain end-to-edge-to-end ($E^3$) security semantics. Using our SPX prototype, we allow edge functions to operate on encrypted traffic, while ensuring that security semantics of secure protocols still hold. SPX uses Intel SGX to bind the communication channel with remote attestation and to provide a solution that not only defends against potential attacks but also results in low performance overheads, and neither mandates any changes on the end-user side nor breaks interoperability with existing protocols.

==> data/color/examples/data.txt <==
1 1 1
1 2 2
1 3 3
1 4 4
1 5 5
1 6 6
1 7 7
1 8 8
2 1 1
2 2 2
2 3 3
2 4 4
2 5 5
2 6 6
2 7 7
2 8 8

